Wonderful Blow-Ups of Weighted Building Sets and Configuration Spaces of Filtered Manifolds

Fulton and MacPherson famously constructed a configuration space that encodes infinitesimal collision data by blowing up the diagonals. We observe that when generalizing their approach to configuration spaces of filtered manifolds (e.g. jet spaces or sub-Riemannian manifolds), these blow-ups have to be modified with weights in order for the collisions to be compatible with higher-order data. In the present article, we provide a general framework for blowing up arrangements of submanifolds that are equipped with a weighting in the sense of Loizides and Meinrenken. We prove in particular smoothness of the blow-up under reasonable assumptions, extending a result of Li to the weighted setting. Our discussion covers both spherical and projective blow-ups, as well as the (restricted) functoriality of the construction. Alongside a self-contained introduction to weightings, we also give a new characterization thereof in terms of their vanishing ideals and prove that cleanly intersecting weightings locally yield a weighting. As our main application, we construct configuration spaces of filtered manifolds, including convenient local models. We also discuss a variation of the construction tailored to certain fiber bundles equipped with a filtration. This is necessary for the special case of jet configuration spaces, which we investigate in a future article.

==> collided-config-explode.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'collided-config-explode.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{87.87401575bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51612903)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.47289036,0.3997167){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{c}$C$\end{tabular}}}}%
    \put(0.0633217,0.33142919){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.03868571,0.21455066){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.46630293,0.02965813){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{collided-config-explode.pdf}}%
    \put(0.92625784,0.20875435){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0.92794123,0.09266918){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{collided-config-explode.pdf}}%
  \end{picture}%
\endgroup%

